Social learning for resilient data fusion against data falsification attacks

Internet of Things (IoT) suffers from vulnerable sensor nodes, which are likely to endure data falsification attacks following physical or cyber capture. Moreover, centralized decision-making and data fusion schemes commonly used by these networks turn these decision points into single points of failure, which are likely to be exploited by smart attackers. In order to face this serious security thread, we propose a novel scheme that enables distributed data aggregation and decision-making by following social learning principles. Our proposed scheme makes sensor nodes to act resembling the manners of agents within a social network. We analytically examine how local actions of individual agents can propagate through the whole network, affecting the collective behaviour. Finally, we show how social learning can enable network resilience against data falsification attacks, even when a significant portion of the nodes have been compromised by the adversary.

==> memory1.csv <==
x,Memory 1,bs
1e-08,1.4855273777758526e-07,0.04012601227225254
0.10000001,0.6494012916520964,0.014858248380890183
0.20000001,0.7874387973829697,0.00748472954443861
0.30000001000000004,0.8474863693373466,0.005002300066739831
0.40000001,0.8810805675638602,0.003756422769669856
0.50000001,0.9025466338228105,0.0030073976421121492
0.6000000100000001,0.9174480334329003,0.0025074215123505293
0.7000000100000001,0.9283967442756975,0.002149988576779424
0.8000000100000001,0.936781318206552,0.0018817457245115022
0.9000000100000001,0.9434080977253053,0.0016730126668219796


==> memory2.csv <==
x,Memory 2,bs
1e-08,1.1201488625545153e-08,0.040126112707281385
0.10000001,0.1487052315320342,0.025490976575454405
0.20000001,0.5028180197270287,0.03723157003258583
0.30000001000000004,0.619100062793421,0.01689742821218338
0.40000001,0.74289961793836,0.009575592290210815
0.50000001,0.8186728097748537,0.006149578033362548
0.6000000100000001,0.8666923588359099,0.004278579942448006
0.7000000100000001,0.8984688041353379,0.0031470187895598707
0.8000000100000001,0.920370279292683,0.0024112147392058945
0.9000000100000001,0.9360133179497544,0.0019061219372256762


==> memory4.csv <==
x,Memory 4,bs
1e-08,1.1201485627942986e-08,0.04012611270728242
0.10000001,0.0014945045531294943,0.03996457680874091
0.20000001,0.024614151056648437,0.034950741915864184
0.30000001000000004,0.11856106071905603,0.032411834657810314
0.40000001,0.302795218832116,0.025695278957376985
0.50000001,0.564705947031828,0.025374555327614717
0.6000000100000001,0.6899183700204816,0.012400266456802405
0.7000000100000001,0.8047640671207088,0.006731772700666212
0.8000000100000001,0.8754974426538521,0.003957064912995425
0.9000000100000001,0.9184595097683205,0.0024740543068746796


==> memory6.csv <==
x,Memory 6,bs
1e-08,1.1201485738965289e-08,0.040126112707282405
0.10000001,1.3000787242201106e-05,0.040305716501828646
0.20000001,0.0008878824123632612,0.0403550644588313
0.30000001000000004,0.010540921657229974,0.038568340389807
0.40000001,0.059338226775307534,0.033079047317433365
0.50000001,0.2283361605134102,0.04125052210343465
0.6000000100000001,0.4832144522726334,0.035287747851250925
0.7000000100000001,0.657540948451518,0.014341119469125863
0.8000000100000001,0.8105431494001935,0.006487527660483322
0.9000000100000001,0.8966219342829146,0.0032106587869281883


==> memory8.csv <==
x,Memory 8,bs
1e-08,1.1201485516920684e-08,0.04012611270728239
0.10000001,2.0825950564073992e-07,0.040312688922551354
0.20000001,3.295060179575593e-05,0.04049826161404067
0.30000001000000004,0.000870856205513526,0.0401358906570776
0.40000001,0.009058242106964265,0.039021871178218676
0.50000001,0.05423146471243223,0.035038388522598815
0.6000000100000001,0.21084225425015768,0.03967342847111294
0.7000000100000001,0.5169917226912755,0.03014741451399127
0.8000000100000001,0.7224446870326143,0.010618900150397055
0.9000000100000001,0.8697652618508604,0.00416565795798798


==> performance.csv <==
agent,MD_0,FA_0,MD_0.1,FA_0.1,MD_0.3,FA_0.3,MD_0.5,FA_0.5
1,0.9499939378021082,0.0014683695650322681,0.9499939378021082,0.0014683695650322681,0.9499939378021082,0.0014683695650322681,0.9499939378021082,0.0014683695650322681
2,0.9024884818607558,0.002934583020885023,0.9071202638150376,0.0027916272089393455,0.9163838277236014,0.0025057155850481006,0.9256473916321649,0.0022198039611568566
3,0.8573585867039458,0.004398643533523363,0.8661814989342319,0.004113131267142387,0.8839628194430522,0.003541983935882063,0.9019248013495367,0.0029706728732902836
4,0.8144854598913317,0.005860554264263579,0.8270903198001245,0.005432884063499362,0.8526888433842944,0.004577175737093919,0.8788101761460572,0.0037209767269815335
5,0.7737562493247272,0.007320318369779983,0.7897633439975071,0.006750887918788653,0.8225213183628551,0.0056112921070803545,0.8562879350277008,0.00447071594745935
6,0.7350637461949874,0.008777939002111719,0.7541248266408551,0.008067025569522247,0.7936671206285073,0.006636740923079105,0.8357180012463421,0.005177449574358915
7,0.6983061027833455,0.010233419308669578,0.7200980141915247,0.009381311306436543,0.7659991201752674,0.007655760100664223,0.8163447358690864,0.0058619320852194646
8,0.663386564374394,0.011686762432242781,0.6876100197320343,0.010693747726502913,0.7394694999990749,0.008668361892251834,0.7981203125340919,0.006524196569489872
9,0.6302132145750423,0.013137971511005783,0.6565912525315931,0.012004337423061982,0.7140323418029546,0.009674558531739904,0.7809985703061,0.00716427607941794
10,0.5986987333690694,0.014587049678525029,0.6269752689823009,0.013313082985828648,0.6896435514994643,0.010674362234533493,0.7649349597253214,0.007782203630087642
11,0.5687601672704166,0.016034000063765735,0.5986986299762582,0.014619987010635643,0.6662595772210903,0.011667824463770413,0.7498486768408641,0.00837923891460139
12,0.5403187109702088,0.01747882579109865,0.5717007653892139,0.015925052088711866,0.643839033393399,0.012654985056404739,0.7356817676912872,0.00895604079588451
13,0.5144055565366448,0.018921529980306766,0.5459238443023997,0.017228280807640828,0.6223422338860458,0.013635883744645326,0.7223790787313352,0.0095132666846329
14,0.49079595069895654,0.0203621157465921,0.5223313044502134,0.018529675751365764,0.6017311225463211,0.014610560156160362,0.7098881392653986,0.010051572541481132
15,0.46933551241564586,0.02180058620058241,0.4997734757740384,0.019829239500194756,0.5819692065568861,0.015579053814281632,0.6981590483775723,0.010571612879167854
16,0.4488971348128208,0.02323694444833788,0.4772643844794435,0.021126974630805064,0.5630214984584451,0.016541403935154818,0.6871454060267839,0.0110740053080319
17,0.42943280112622595,0.024671193591357863,0.45577323771983336,0.022422883716248287,0.5448544522334374,0.017497649488180007,0.6768035949795179,0.011559347930027412
18,0.4108543266325436,0.026103336726587562,0.4352579556984648,0.023716969325955482,0.5274359039478663,0.018447829196809706,0.6670926324837407,0.012028219395379524
19,0.3930808655335425,0.02753337694642472,0.41567098046538553,0.025009234025742264,0.5107350148349388,0.01939198153934493,0.6579740289770764,0.012481178959134778
20,0.37607948469920527,0.028961317338726297,0.39696664748545507,0.026299680377813876,0.49566554676047836,0.020330144749729426,0.6494116535253084,0.01291876653760637
21,0.3596054881867756,0.029548587300549684,0.37910818419099424,0.027588310940770282,0.48029852885438173,0.021262356819392078,0.6413715771054724,0.013341503789545022
22,0.34312891809434864,0.03013550209010834,0.3618415837597585,0.02803524689557763,0.4655646453055654,0.02218865549877479,0.6338219396512692,0.01374989469374396
23,0.32672132095806805,0.030722061922205245,0.3448152194918853,0.02856383036799075,0.4514378104338167,0.023109078298854703,0.6267328245846358,0.014144426124571667
24,0.3104016997262382,0.03130826701151347,0.33046078858448635,0.029092019999055967,0.4379104511462726,0.02402366249266069,0.6200761404481854,0.01452556842543702
25,0.29483082189126386,0.03189411757257626,0.31333883900522763,0.02961981615195009,0.42493368107422347,0.024932445116784184,0.6138255092714598,0.014893775980191383
26,0.2799751135470411,0.032479613819807095,0.2990871393696154,0.030147219189443155,0.4124919098239139,0.025835462972878892,0.6079561621076637,0.015249487752850788
27,0.26583142683492167,0.033064755967489784,0.28548577925092755,0.03067429793137591,0.40178682423744105,0.026732752629151056,0.6024448409036811,0.015593127810217041
28,0.2523958992996599,0.03364954422977855,0.2725076704321012,0.031201045899787686,0.39035823425873284,0.027624350421840298,0.5972697063352064,0.015925105827470462
29,0.23963450785610851,0.03423397882069808,0.2601213034766482,0.03172746330732229,0.37940029407039955,0.02851029245669109,0.5924102512588458,0.01624581757680682
30,0.22751628759276854,0.03481805995414365,0.24830161981139387,0.03225355036647788,0.36889370351981765,0.029390614610414874,0.5878472194520693,0.016555645399190973
31,0.21601034008207343,0.03540178784388115,0.23702253175951082,0.03277930728960707,0.3586339369120075,0.0294266734993301,0.5835625293083144,0.016854958660155402
32,0.20553340376529117,0.0359851627035472,0.2262593142722812,0.03330473428333711,0.3485968279172129,0.02970360777685785,0.579539202186092,0.017144114190150106
33,0.19599363976839246,0.03656818474664922,0.21598837293696016,0.033829831554710546,0.3373924054831401,0.029975808935721594,0.5757612951287907,0.017423456709947535
34,0.18712592396406424,0.03679428082274317,0.20661272180853685,0.03435459931063955,0.3284063678132445,0.030243308273532315,0.5722138376887045,0.017693319241604003
35,0.17831060965218692,0.03702032383910334,0.19724184018680313,0.03487903775790602,0.3198256674558171,0.030506136888822918,0.5688827726046922,0.017954023505476327
36,0.16958313764934463,0.037246313808181684,0.18865510930668972,0.035045926508362024,0.3115567300216394,0.030768666414352788,0.5657549000984466,0.018205880303765472
37,0.16093290065020216,0.03747225074242722,0.1795694191166589,0.03524758500187357,0.3036116455692355,0.031029650284814476,0.5628178255686559,0.01844918989104374
38,0.15269137530110455,0.03769813465428604,0.17074278149226452,0.03544915796903063,0.2960059390386526,0.031289113658666455,0.5600599104757864,0.018684242332207383
39,0.14483897207585994,0.03792396555620133,0.1628513281395314,0.03565064545481568,0.2887165594202107,0.031547081521615915,0.5574702262228577,0.01891131784828148
40,0.13737173063209762,0.038149743460613346,0.15532861230151884,0.035852047504184775,0.28173019506486496,0.03180357868772306,0.5550385108494562,0.019130687150489316
41,0.13028626597754978,0.03837546837995942,0.1481566471306336,0.0360533932893678,0.2750344707295266,0.03205860733427,0.5527551283673833,0.019342611762984525
42,0.12356373675860599,0.038601140326673986,0.14131901710911865,0.036254679987201936,0.2686173945302308,0.032312176089427054,0.5506110305768002,0.01954734433463074
43,0.11718700774480928,0.03882675931318853,0.13480056442695143,0.036455907617175404,0.2624673273360295,0.032564293447460556,0.5485977212115596,0.019745128940200418
44,0.11113908113333781,0.03905232535193165,0.1285863495709998,0.03665707619876861,0.25657315982079587,0.032814967769684324,0.5467072222716475,0.01993620137135197
45,0.10540310721137247,0.039277838455329006,0.12266217271965574,0.036858185751454185,0.2509242456186199,0.03306420728540492,0.5449320424093208,0.020120789417732078
46,0.09996310526127805,0.03950329863580335,0.11701449686570164,0.03705923629232199,0.24551038015419302,0.0333120202091388,0.5432651472436685,0.020299113138538234
47,0.09480384710484258,0.039728705905774514,0.11163041682108688,0.03726022783868841,0.24032178294994544,0.033558414707230914,0.5416999314859632,0.020471385124865404
48,0.08991085479344685,0.03995406027765942,0.10649762968971277,0.037461160407864624,0.2353490807167472,0.03380339889856838,0.5402301927653459,0.02063781075314942
49,0.08515823575517856,0.04003641684544171,0.10160440679598237,0.03766203401715652,0.23058329017910562,0.034046980855288886,0.5388501070511253,0.020798588430009368
50,0.08065683477376562,0.040118766348349315,0.0969395668805787,0.03786284868386476,0.22601580184356873,0.03428916860348394,0.5375542055742999,0.02095390982878075
51,0.07639337372355748,0.04020110878698828,0.09249245055072297,0.03806360442528493,0.22163836445200968,0.03452997012329512,0.5363373531568492,0.021103960118021556
52,0.07235527579353418,0.04028344416196461,0.08813681458182743,0.038121071132649,0.21744307007818886,0.03476939334918302,0.5351947278629243,0.021248918182263495
53,0.0685306286478321,0.040365772473884266,0.08400122449685343,0.038192484856239176,0.21342233984072467,0.03500744617019249,0.5341218018912994,0.02138895683527167
54,0.06490814950900525,0.04044809372335313,0.08006330276329277,0.038263876669564746,0.20956891021172286,0.03524413643021398,0.5331143236333724,0.02152424302606691
55,0.06147715195909065,0.040530407910977055,0.07631360187305247,0.038335246579128804,0.2058758198951114,0.03547947192824118,0.5321683008256118,0.021654938037956373
56,0.05822751443412999,0.04061271503736184,0.0727431258394785,0.03840659459143258,0.20233639725093044,0.03571346041862808,0.5312799847296946,0.02178119768080963
57,0.055149650380717175,0.04069501510311321,0.06934331758577839,0.03847793239351181,0.19894424824287849,0.03594610961134448,0.530445855277643,0.021903172476809618
58,0.0522344799805714,0.040777308108836875,0.06610601832346186,0.03854925884876617,0.1956932448873604,0.03617742717223003,0.529662607123098,0.022021007839899714
59,0.04947340336648742,0.040859594055138455,0.06302346021166161,0.03862057395986092,0.19236711525058836,0.03605057204259849,0.5289271365434544,0.022134844249140966
60,0.04685827525343056,0.040941872942623546,0.06008824670798241,0.03869187772946059,0.1892431165433548,0.03602692265607551,0.5282365291409568,0.022244817416186204
61,0.044381380909976564,0.04102414477189767,0.05729333482064336,0.03876317016022899,0.1862505757606996,0.03600206569875759,0.5275880482940198,0.022351058447070513
62,0.042035413399688415,0.04110640954356632,0.05463201820826957,0.03883445125387661,0.18338396933000622,0.03597600830548284,0.5269791243130095,0.022453693998511156
63,0.03981345202543429,0.04118866725823491,0.05209791108905071,0.03890572101220653,0.18063800547168873,0.03594875757021411,0.526407344257514,0.02255284642890309
64,0.03770894191308216,0.04127091791650884,0.0496849329180884,0.03897697943702145,0.1780086478617201,0.03592216816387065,0.5258704423747534,0.02264863394419027
65,0.035715674674370534,0.04135316151899342,0.04738729379723927,0.039048226530123714,0.17549064580918394,0.03589570561920989,0.5253662911212403,0.02274117073878644
66,0.03378007350320711,0.0413814753504037,0.04519948058235601,0.039119462293315324,0.17307928746608026,0.03586937616747975,0.5248928927321119,0.02283056713171367
67,0.031949371705440655,0.041409788345559154,0.04311624365459632,0.03919068672839799,0.1707700601684362,0.03584318600195223,0.5244483713047275,0.02291692969812063
68,0.030217884288365804,0.041438100504484474,0.04113258432405642,0.03926189983717313,0.1685586420245706,0.03581714127814138,0.5240309653651599,0.023000361396337668
69,0.028580234355893963,0.04146641182720436,0.03924374283550358,0.03933310162144191,0.16644088878277596,0.03579123854780617,0.5236390208881265,0.023080961690620013
70,0.027031336411341922,0.041494722313743515,0.037445186947428155,0.03940429208300515,0.16441283330911793,0.03576547713053249,0.5232709847426991,0.02315882666972544
71,0.025566380565121283,0.04152303196412663,0.035732601057010704,0.039475471223663454,0.16247067647337532,0.03573985631375632,0.5240366165755159,0.023234049161467842
72,0.024180817598287607,0.0415513407783784,0.034053792771677194,0.03949261007982017,0.16061078003602525,0.035714375352965705,0.5248512616994254,0.023306718843383176
73,0.022870344835566825,0.04157964875652353,0.03246216153700787,0.039515010885778815,0.15882965983627795,0.035689033471901555,0.525730855791853,0.023376922349639798
74,0.02163089278398833,0.04160795589858669,0.030948523864029465,0.039537405287740614,0.1571239792933511,0.03566382991228726,0.5266842133723834,0.023444743374320558
75,0.02045861249563463,0.041636262204592614,0.029509058065535054,0.039559793286799684,0.15549054314761357,0.03563876391949501,0.5264433594320123,0.023510262771199893
76,0.019349863615262364,0.04166456767456596,0.02814012970876112,0.03958217488404997,0.153926291475038,0.03561383474271168,0.5262743315389158,0.02357355865013476
77,0.01830120307567995,0.041692872308531435,0.026838286149745483,0.039604554486940426,0.15242829395515134,0.03558904163510355,0.5261654547691943,0.023634706470184383
78,0.017309374405775957,0.04172117610651373,0.025600239496778365,0.03962693166638365,0.15099374438175284,0.035564383853980086,0.5261111018977997,0.02369377912956981
79,0.016371297617995606,0.04174947906853752,0.024422863379758297,0.03964930642296651,0.14961995540599304,0.035539860660700084,0.5272215271221652,0.02375084705258056
80,0.015484059643862791,0.04177778119462752,0.023303184636454644,0.03967167875727579,0.1483043535021502,0.035515471320652185,0.5283411859945903,0.02380597827353189
81,0.01464490528784701,0.04180608248480841,0.022238375804551347,0.03969404866989816,0.1470444741466349,0.03549121510323436,0.5294674684164167,0.023859238517872867
82,0.013851228671481919,0.04183438293910488,0.02122574798133492,0.039716416161060836,0.14583795720118375,0.035467091281832695,0.5295100508366534,0.02391069128054186
83,0.013100565141168419,0.04186268255754161,0.020262744033932134,0.03973878123102599,0.14468254249160217,0.03544309913379929,0.5295526635786749,0.023960397901662905
84,0.012372636788686608,0.04187185764286965,0.019346932141891204,0.039761143880055756,0.143576065573768,0.035419237940430594,0.5296429530966758,0.024008417639673214
85,0.011685155522314195,0.041881032640337434,0.018475999656239805,0.03978350410841223,0.1425164536789678,0.03539550698694592,0.5297795554669307,0.024054807741968904
86,0.011035873913757932,0.04189020754994581,0.017647747259481372,0.03980586191635743,0.14150172183096865,0.035371905562466,0.5298791125907192,0.024099623513153305
87,0.010422669412297636,0.04189938237169561,0.01686008341177958,0.03982821730415335,0.1405299691275529,0.03534843295999174,0.5299743021498062,0.024142918380969085
88,0.009843537406006186,0.04190855710558768,0.01611101906931145,0.03985057027206197,0.13959937517954812,0.035325088476382965,0.530065185393815,0.02418474395999289
89,0.009296584668522345,0.04191773175162285,0.01539866266144152,0.039872920820345235,0.1387081967006828,0.03530187141233745,0.5301509202003466,0.024225150113168364
90,0.00878002316995008,0.04192690630980197,0.014721215314046798,0.03989526894926506,0.1378547642418798,0.03527878107236988,0.5302306925297134,0.024264185011250966
91,0.008292164231653576,0.04193608078012589,0.01407696630691746,0.03991761465908331,0.13703747906386987,0.0352558167647911,0.5303056467429645,0.024301895190235394
92,0.007831413005839116,0.04194525516259543,0.013464288753771814,0.039939957950061895,0.1362548101422637,0.03523297780168731,0.5303760028732183,0.0243383256068341
93,0.007396263261876368,0.04195442945721145,0.01288163549396859,0.0399622988224626,0.13550529129947786,0.035210263498899524,0.5316180118704609,0.024373519692073093
94,0.006985292462317494,0.04196360366397478,0.012309679680598706,0.03996547552896192,0.13478751845813597,0.03518767317600306,0.5328432773220609,0.0244075194030688
95,0.006597157112513297,0.04197277778288628,0.011768277135749239,0.03997051869922175,0.13410014701080475,0.03516520615628715,0.5331569054784733,0.024440365273047854
96,0.0062305883686287755,0.04198195181394677,0.011254073981945778,0.03997556000344678,0.13344188930113288,0.035142861766734645,0.5346529806994633,0.024472096459669326
97,0.005884387889695586,0.0419911257571571,0.010765703816804306,0.03998059944185038,0.13281151221167908,0.035120639338001906,0.5337555745066201,0.02450275079170708
98,0.0055574239201452436,0.042000299612518104,0.010301868878229481,0.039985637014645956,0.1322078348539062,0.03509853820439871,0.5340869807128004,0.024532364814147858
99,0.00524862759001421,0.04200947338003063,0.009861337971800332,0.039990674284822475,0.13162972635601733,0.03507655770386834,0.5366218527406527,0.024560973831758898
100,0.004956989420727753,0.042018647059695526,0.00944294011450919,0.03999571110015929,0.13107610374448808,0.035054697177967706,0.5367309447028422,0.02458861195117701
101,0.004681556025036948,0.04202782065151362,0.009045563303085147,0.04000074746081249,0.13054592991532665,0.03503295597184768,0.5384055584963391,0.02461531212156927
102,0.004421426990324773,0.04203699415548576,0.008668151403243729,0.0400057833669382,0.13003821169126217,0.03501133343423346,0.5376398492094324,0.024641106173913817
103,0.004169639009577231,0.04203979416556419,0.008309701342733344,0.040010818818692485,0.12955199796122008,0.034989828917405014,0.5379685184017059,0.02466602485894761
104,0.003932189654659579,0.042042594167458536,0.007969260445299442,0.04001585381610395,0.12908637789860167,0.03496844177717774,0.5396469843241897,0.024690097883826326
105,0.0037082623806755644,0.04204539416116881,0.007645923898834339,0.040020888359213656,0.12864047925502775,0.03494717137288314,0.539963417811817,0.024713353947540182
106,0.0034970871426911465,0.042048194146695035,0.0073388323505861885,0.04002592244806258,0.1282134667263517,0.03492601706734964,0.5403577091223695,0.024735820775127818
107,0.003297937747691937,0.04205099412403725,0.007047169623200622,0.04003095608269171,0.12780454038787936,0.03490497822688348,0.5406893515966427,0.02475752515072908
108,0.0031101293573375655,0.042053794093195464,0.006770160545512827,0.04003598926314204,0.12741293419586697,0.03488405422124975,0.5410774969633234,0.024778492949516125
109,0.002933016132927957,0.042056594054169706,0.006507068892323775,0.04004102198945455,0.12703791455248792,0.03486324442365352,0.5414088166061259,0.024798749168540846
110,0.0027659890144827726,0.04205939400696,0.00625719542768699,0.04004605426167022,0.12667877893157853,0.03484254821072104,0.541721996072096,0.02481831795653546
111,0.002608473626294683,0.04206219395156638,0.006019876046502448,0.04005108607983002,0.12633485456259397,0.03482196496248107,0.5420151118604337,0.024837222642701766
112,0.0024599283017568974,0.04206499388798885,0.005794480009481462,0.04005611744397492,0.1260054971703033,0.03480149406234633,0.5422908041314077,0.024855485764523347
113,0.0023198422206708313,0.042067793816227446,0.005580408266789849,0.04006114835414588,0.12569008976786522,0.034781134897095015,0.5425483072900172,0.02487312909463398
114,0.0021877336526284763,0.04207059373628219,0.00537709186591262,0.04006617881038386,0.12538804150102434,0.0347608868568524,0.542789504280475,0.02489017366677415
115,0.0020631483004301954,0.04207339364815311,0.005183990439512565,0.04007120881272983,0.1250987865412596,0.034740749335072645,0.5430153540839517,0.024906639800866742
116,0.0019456577378392792,0.04207619355184022,0.005000590769260738,0.04007623836122474,0.12482178302581692,0.034720721728520525,0.5432268482948628,0.024922547127241703
117,0.0018348579363026696,0.04207899344734355,0.004826405421821667,0.040081267455909536,0.12455651204263252,0.03470080343725345,0.543424869825486,0.02493791461003861
118,0.001730367875570904,0.04208179333466313,0.004660971453369633,0.04008629609682516,0.12430247665825434,0.03468099386460344,0.543610290621097,0.024952760569815036
119,0.0016318282334386591,0.042084593213798975,0.004503849179194108,0.04009132428401256,0.12405920098693335,0.03466129241715926,0.5437839106451485,0.02496710270538767
120,0.0015389001501019406,0.04208739308475112,0.004354621005118631,0.04009635201751268,0.12382622929914455,0.03464169850474865,0.5439464810749108,0.024980958114932186
121,0.0014512640628808748,0.04209019294751957,0.004206723024870018,0.04009499295235887,0.12360312516786642,0.034622211540420667,0.5440987046695877,0.02499434331636708
122,0.0013686186073019746,0.04209299280210436,0.004067061179280462,0.04009425615252854,0.12338947065102013,0.034602830940428056,0.5442412402220709,0.025007274267045736
123,0.001288781430250241,0.042093797052161715,0.003934589959765145,0.04009351894451796,0.12318486550853669,0.03458355612420981,0.5455276344612064,0.0250197663827802
124,0.001213601485538951,0.042094601301543834,0.003808939165772185,0.04009278132836522,0.12298892645258497,0.03456438651437373,0.5461905426351343,0.025031834556219358
125,0.001142807097566756,0.042095405550250715,0.003689757655276793,0.040092043304108385,0.12280128642955701,0.03454532153667919,0.5468431939936679,0.02504349317460342
126,0.0010761424386928065,0.04209620979828236,0.0035767128380033153,0.04009130539264046,0.12262159393246419,0.034526360620019875,0.5474685250839199,0.02505475613691585
127,0.0010133666047589251,0.04209701404563876,0.00346948868595065,0.040090567543210706,0.12244951234245827,0.03450750319640672,0.5480678236356862,0.025065636870453253
128,0.0009542527445419724,0.04209781829231992,0.0033677854937484986,0.04008982975585223,0.12228471929824059,0.03448874870095085,0.5497730310770542,0.02507614834683291
129,0.0008985872399874806,0.04209862253832584,0.0032713189878165183,0.04008909203059815,0.12212690609218202,0.03447009657184671,0.550277442741588,0.025086303097457043
130,0.0008461689342648127,0.042099426783656524,0.0031798195317863653,0.040088354367481614,0.12197577709201846,0.03445154625035519,0.5493113529754852,0.025096113228452333
131,0.0007968084048520785,0.04210023102831197,0.0030930313727942638,0.04008761676649323,0.12183104918704224,0.03443309718078692,0.5495061435304841,0.0251055904351024
132,0.0007503272790255755,0.042101035272292184,0.0030107119266684634,0.04008687922762779,0.12169245125774941,0.034414748810485604,0.5512240562408444,0.025114746015790484
133,0.0007065575892795106,0.042101839515597164,0.0029326310998692984,0.04008614175088006,0.1215597236679492,0.03439650058981146,0.5505828003510993,0.025123590885468977
134,0.0006653411663465336,0.0421026437582269,0.002858570646348979,0.040085404336244815,0.12143261777838799,0.0343783519721248,0.551810739846298,0.025132135588671844
135,0.0006265290676259472,0.042103448000181405,0.0027883235575245635,0.04008466698371683,0.12131089548097052,0.034360302413769576,0.5507398165628005,0.02514039031208542
136,0.0005899810389543569,0.04210425224146068,0.0027216934836626905,0.040083929693290866,0.12119432875271152,0.03434235137405718,0.5519803899619833,0.025148364896692605
137,0.0005555650077732066,0.042105056482064716,0.0026584941850564814,0.0400831924649617,0.12108269922857928,0.034324498315250175,0.5512510870582398,0.02515606884950496
138,0.0005231566058614412,0.04210586072199352,0.002598549011460838,0.040082455298724076,0.12097579779243106,0.03430674270254624,0.5540343602805997,0.02516351135489659
139,0.0004926387199104543,0.0421066649612471,0.002541690408333408,0.040081718194572805,0.12087342418527447,0.034289084004062116,0.5532677402074025,0.025170701285553435
140,0.00046390106831484257,0.042107469199825436,0.0024877594484961074,0.04008098115250264,0.12077538663012233,0.03427152169081771,0.5538153003479072,0.025177647213050963
141,0.00043683980265030176,0.04210827343772854,0.002436605387914681,0.04008024417250833,0.12068150147273515,0.03425405523672018,0.5553530966119746,0.0251843574180729
142,0.0004113571324007026,0.042109077674956426,0.0023880852443485256,0.04007950725458468,0.12059159283758047,0.03423668411854826,0.5545667663933884,0.025190839900283153
143,0.0003867898816726223,0.04210929498126369,0.002342063397696381,0.040078770398726454,0.12050549229836482,0.034219407815936534,0.5562923798296774,0.02519710238786272
144,0.0003636898470465999,0.042109512287521654,0.0022984112109227794,0.04007803360492841,0.1204230385625199,0.03420222581135983,0.5565860193448826,0.02520315234672295
145,0.00034196940280040167,0.04210972959373032,0.0022570066704977743,0.04007729687318534,0.12034407716905215,0.03418513759011781,0.5571312771077208,0.025208996989406145
146,0.0003215461564332056,0.042109946899889686,0.002217734045355413,0.040076560203492,0.1202684601991908,0.034168142640319435,0.5576149543003343,0.02521464328368407
147,0.00030234263612571866,0.04211016420599976,0.0021804835634100517,0.04007582359584318,0.12019604599928946,0.0341512404528677,0.5581105787425895,0.025220097960864704
148,0.000284285996864031,0.042110381512060535,0.002145151104728127,0.04007508705023364,0.12012669891546801,0.03413443052144438,0.5585400802336976,0.02522536752381703
149,0.00026730774411642955,0.04211059881807201,0.002111637910500286,0.04007435056665816,0.12006028903948884,0.03411771234249483,0.5589494840086442,0.025230458254723545
150,0.0002513434740114562,0.04211081612403419,0.0020798503069978658,0.04007361414511153,0.1199966919654013,0.03410108541521296,0.559331515609888,0.025235376222569654
151,0.00023633262903377528,0.04211103342994707,0.0020496994437424476,0.0400728777855885,0.11993578855649001,0.03408454924152615,0.5596887829276653,0.025240127290378868
152,0.00022221826831081426,0.04211125073581066,0.0020211010451562927,0.04007214148808386,0.11987746472209648,0.0340681033260804,0.5600215507642272,0.025244717122202526
153,0.00020894685161720883,0.04211146804162494,0.001993975175002438,0.04007140525259238,0.11982161120389123,0.03405174717622546,0.5603324940098369,0.025249151189872233
154,0.0001964680362809279,0.042111685347389925,0.0019682460129524237,0.04007066907910886,0.11976812337120091,0.034035480302000085,0.5606227941666502,0.025253434779523215
155,0.00018473448621658672,0.04211190265310562,0.0019438416426578176,0.04006993296762805,0.11971690102500288,0.03401930221611735,0.5608938276576834,0.025257572997896237
156,0.00017370169236541333,0.04211211995877201,0.0019206938507345672,0.040069196918144735,0.1196678482102208,0.03400321243395003,0.5611468548965353,0.025261570778425675
157,0.00016332780385819312,0.0421123372643891,0.001898737936099848,0.0400684609306537,0.11962087303597291,0.03398721047351615,0.5613830957971195,0.02526543288712099
158,0.00015357346926136994,0.042112554569956905,0.001877912529121506,0.04006772500514972,0.11957588750343162,0.03397129585546446,0.5616036562007973,0.02526916392824858
159,0.00014440168730511793,0.0421127718754754,0.0018581594200833829,0.04006698914162758,0.11953280734097504,0.03395546810306015,0.5618095770317114,0.025272768349820837
160,0.0001357776665257271,0.0421129891809446,0.0018394233964806883,0.04006625334008205,0.11949155184632088,0.03393972674217054,0.5620018299261893,0.025276250448898883
161,0.00012766869329050579,0.04211320648636451,0.0018216520886955578,0.040065517600507916,0.11945204373534524,0.033924071301250844,0.562181322599844,0.025279614376715394
162,0.00012004400770426749,0.04211342379173511,0.0018047958236150352,0.04006478192289996,0.11941420899730792,0.033908501311330094,0.5623489017395185,0.025282864143623532
163,0.00011287468692833258,0.04211364109705642,0.0017888074857901337,0.040064046307252944,0.11937797675620554,0.03389301630599711,0.5625053580987618,0.02528600362387794
164,0.00010597678321422332,0.04211369629855672,0.0017736423857406258,0.04006331075356169,0.11934327913800091,0.03387761582138641,0.5626514299409826,0.025289036560253532
165,9.950041843820312e-05,0.04211375150005384,0.0017592581350432956,0.04006257526182094,0.11931005114347304,0.033862299396164475,0.5627878065296628,0.025291966568507417
166,9.341983186406111e-05,0.04211380670154778,0.0017456145278496038,0.04006183983202549,0.11927823052645492,0.0338470665715158,0.5629151313629723,0.025294797141689553
167,8.771083702463489e-05,0.04211386190303854,0.0017326734285061374,0.040061104464170126,0.11924775767722595,0.033831916891129236,0.5630340052359586,0.02529753165430698
168,8.235072551565636e-05,0.04211391710452612,0.001720398664960432,0.04006036915824964,0.11921857551084636,0.033816849901184255,0.5631449890665122,0.02530017336634681
169,7.731817667011587e-05,0.042113972306010515,0.001708755927654293,0.0400596339142588,0.11919062936021874,0.0338018651503374,0.5632486065423181,0.025302725427162654
170,7.259317275187804e-05,0.042114027507491734,0.0016977126736256176,0.04005889873219239,0.11916386687367997,0.03378696218970876,0.5633453465919204,0.02530519087922919
171,6.815691933170775e-05,0.04211408270896976,0.0016872380355457128,0.0400581636120452,0.11913823791693101,0.033772140572868495,0.5634356656923225,0.025307572661769265
172,6.399177052995864e-05,0.04211413791044462,0.0016773027354413106,0.04005742855381203,0.11911369447911979,0.03375739985582349,0.5635199900226493,0.025309873614257933
173,6.008115882760734e-05,0.04211419311191628,0.0016678790028585855,0.04005669355748763,0.11909019058290182,0.033742739597004044,0.5635987174751304,0.02531209647980759
174,5.640952916552422e-05,0.042114248313384776,0.0016589404972413568,0.04005595862306682,0.11906768219831187,0.03372815935725065,0.5636722195326,0.025314243908438214
175,5.296227707274337e-05,0.042114303514850085,0.0016504622343063158,0.040055223750544364,0.11904612716028096,0.03371365869980085,0.5637408430213848,0.025316318460236596
176,4.9725690574375925e-05,0.04211435871631221,0.0016424205162073324,0.04005448893991507,0.11902548508964927,0.03369923719027609,0.5638049117478279,0.02531832260840842
177,4.668689565023865e-05,0.04211441391777116,0.001634792865298662,0.0400537541911737,0.11900571731752274,0.03368489439666881,0.5638647280261999,0.0253202587422267
178,4.383380502681611e-05,0.04211446911922693,0.0016275579613055369,0.040053019504315064,0.11898678681283603,0.033670629889329395,0.5639205741051987,0.025322129169880192
179,4.115507009772035e-05,0.04211452432067951,0.0016206955817320567,0.04005228487933394,0.1189686581129803,0.0336564432409534,0.5639727134997651,0.025323936121225153
180,3.864003578313291e-05,0.042114579522128916,0.0016141865453365156,0.04005155031622511,0.1189512972573723,0.03364233402656867,0.5640213922345032,0.025325681750443665
181,3.627869814770701e-05,0.042114634723575135,0.0016080126585167331,0.04005081581498337,0.11893467172383432,0.03362830182352268,0.5640668400045707,0.025327368138611788
182,3.406166460806492e-05,0.04211468992501818,0.0016021566644578433,0.04005008137560351,0.11891875036767208,0.0336143462114698,0.5641092712595165,0.02532899729618055
183,3.198011657279398e-05,0.04211474512645804,0.0015966021948962128,0.04004934699808032,0.11890350336332989,0.03360046677235879,0.5641488862151808,0.025330571165372726
184,3.002577436483911e-05,0.04211480032789471,0.001591333724367927,0.040048612682408585,0.11888890214851844,0.033586663090420195,0.5641858717984329,0.025332091622498283
185,2.8149163074697725e-05,0.042114813502475305,0.0015863365268141694,0.0400478784285831,0.1188749193707096,0.033572934752153935,0.5642204025292026,0.02533356048019125
186,2.6389840014795496e-05,0.04211482667705571,0.0015815966344189247,0.04004714423659866,0.11886152883589607,0.03355928134631691,0.5642526413439689,0.025334979489570683
187,2.474047466893836e-05,0.042114839851635937,0.0015771007985674323,0.040046410106450055,0.11884870545952253,0.03354570246391067,0.5642827403645911,0.02533635034232828
188,2.319419467888828e-05,0.04211485302621599,0.0015728364528149186,0.04004567603813207,0.118836425219494,0.033532197698169196,0.56431084161611,0.02533767467274515
189,2.1744557208491777e-05,0.04211486620079585,0.0015687916777614719,0.040044942031639504,0.11882466511117584,0.03351876664454667,0.564337077696906,0.025338954059640154
190,2.0385522098820275e-05,0.04211487937537553,0.0015649551677353601,0.04004420808696715,0.11881340310429866,0.033505408900705386,0.5643615724043773,0.025340190028252108
191,1.9111426701301504e-05,0.042114892549955034,0.0015613161991933078,0.040043474204109794,0.11880261810168902,0.033492124066503697,0.5643844413190897,0.025341384052058123
192,1.7916962282704674e-05,0.04211490572453436,0.0015578646007455843,0.04004274038306224,0.118792289899748,0.03347891174398399,0.5644057923501534,0.025342537554530222
193,1.6797151905945107e-05,0.04211491889911349,0.0015545907247265234,0.04004200662381927,0.11878239915060318,0.03346577153736085,0.5644257262444032,0.025343651910832366
194,1.5747329692339385e-05,0.042114932073692456,0.0015514854202276496,0.04004127292637569,0.11877292732586542,0.03345270305300909,0.5644443370617815,0.025344728449459862
195,1.476312138082303e-05,0.04211494524827124,0.0015485400075194722,0.04004053929072629,0.11876385668191813,0.03343970589945207,0.5644617126191687,0.02534576845382315
196,1.3840426101641157e-05,0.04211495842284983,0.0015457462537914468,0.04003980571686587,0.1187551702266787,0.033426779687349896,0.5644779349047554,0.02534677316377785
197,1.297539928946101e-05,0.042114971597428254,0.0015430963501389394,0.04003907220478921,0.11874685168776755,0.03341392402948777,0.5644930804649119,0.025347743777102853
198,1.2164436664297007e-05,0.04211498477200649,0.0015405828897371299,0.04003833875449113,0.11873888548202427,0.03340113854076443,0.5645072207653785,0.025348681450928282
199,1.1404159213856957e-05,0.042114997946584534,0.001538198847138128,0.040037605365966414,0.11873125668631612,0.03338842283818057,0.5645204225284841,0.02534958730311499
200,,,,,,,,


==> range16.csv <==
x,Range 16,bs
1e-08,0.05113645111618137,0.2246594474228023
0.050000010000000004,0.06199784995247226,0.21924861269727042
0.10000001,0.07086093563990081,0.22378415262679816
0.15000001000000002,0.08455770535288865,0.21567141843635243
0.20000001,0.10897885250881356,0.18612655456226934
0.25000001,0.15760365193387482,0.19391666032662672
0.30000001000000004,0.21883231014104476,0.12447986558503454
0.35000001000000003,0.30875101033053864,0.2345654881118901
0.40000001,0.3979973138650218,0.15413985519963874
0.45000001,0.488761875446856,0.10211706745095409
0.50000001,0.5511042204483247,0.2376240991093876
0.5500000100000001,0.628339939926055,0.17552175270972897
0.6000000100000001,0.6951314220390316,0.13067164800297487
0.6500000100000001,0.7510761759513225,0.09839344414711865
0.7000000100000001,0.796955873081253,0.075046472484656
0.75000001,0.8341022693483365,0.057997532738682175
0.8000000100000001,0.8639775186386834,0.04540081456975807
0.8500000100000001,0.8879494460413427,0.035976144014879176
0.9000000100000001,0.9071982666362853,0.028835358820446723
0.9500000100000001,0.9226970663856164,0.023358412795677574


==> range2.csv <==
x,Range 2,bs
0.0,1.0,0.0
0.1,1.0,0.0
0.2,1.0,0.0
0.30000000000000004,1.0,0.0
0.4,1.0,0.0
0.5,1.0,0.0
0.6000000000000001,1.0,0.0
0.7000000000000001,1.0,0.0
0.8,1.0,0.0
0.9,1.0,0.0


==> range256.csv <==
x,Range 256,bs
1e-08,1.563775771096232e-07,0.00020277161189064178
0.050000010000000004,0.00010491613910046382,0.00021096866112964324
0.10000001,0.0017150864738203486,0.0003195455057540356
0.15000001000000002,0.008676840910233907,0.0003677430304151574
0.20000001,0.026915545916836536,0.00031116315689474176
0.25000001,0.06325423927784057,0.0002392873295877529
0.30000001000000004,0.12281924460284588,0.00016555323300561028
0.35000001000000003,0.20596578382705122,0.00010541696840701253
0.40000001,0.3067625279182412,6.512760008369533e-05
0.45000001,0.4147972833206137,4.10647711694308e-05
0.50000001,0.5193087535218941,2.696871976111626e-05
0.5500000100000001,0.6126616300328418,1.842090694801271e-05
0.6000000100000001,0.6913759009400121,1.3006468856925434e-05
0.6500000100000001,0.755235014049047,9.443055269701878e-06
0.7000000100000001,0.8058336949053095,7.020610060509003e-06
0.75000001,0.8454215749152061,5.327490641927374e-06
0.8000000100000001,0.8762391428993958,4.11536470877568e-06
0.8500000100000001,0.9002303279292054,3.22918525167304e-06
0.9000000100000001,0.9189689598795019,2.5692059147100944e-06
0.9500000100000001,0.9336828904225305,2.0695443979563843e-06


==> range32.csv <==
x,Range 32,bs
1e-08,0.041666666078327586,0.0894889895506937
0.050000010000000004,0.04801439684114239,0.08716754178532143
0.10000001,0.04777212144351706,0.08664733124863552
0.15000001000000002,0.06215620619986906,0.08446118765296892
0.20000001,0.09347308273456445,0.08197154767710711
0.25000001,0.14056190475222052,0.08921078736517732
0.30000001000000004,0.20310577993938916,0.058722014863250495
0.35000001000000003,0.2930985265953643,0.0865036993386897
0.40000001,0.3864796030790203,0.05373625356668599
0.45000001,0.4839641201391284,0.10009393494158239
0.50000001,0.5735536020480559,0.06804460076267826
0.5500000100000001,0.652605573885493,0.047500889314012404
0.6000000100000001,0.7192996708709929,0.03401371246386618
0.6500000100000001,0.7738932087124688,0.024927099044332192
0.7000000100000001,0.8177521854673017,0.01865172840315278
0.75000001,0.8526282639626892,0.014217528924723749
0.8000000100000001,0.8802443523203267,0.011018345132786706
0.8500000100000001,0.902109384647273,0.008666270995023677
0.9000000100000001,0.9194664472384106,0.0069072924096235154
0.9500000100000001,0.9333052315529389,0.005571437413671721


==> range4.csv <==
x,Range 4,bs
1e-08,0.8515625,0.15625
0.050000010000000004,0.8515625,0.15625
0.10000001,0.8515625,0.15625
0.15000001000000002,0.8515625,0.15624999999999997
0.20000001,0.8515624999999999,0.15625000000000003
0.25000001,0.8515624999999999,0.15625
0.30000001000000004,0.8515625,0.15625000000000003
0.35000001000000003,0.8515624999999999,0.15625
0.40000001,0.8515624999999999,0.15624999999999997
0.45000001,0.8515625,0.15624999999999997
0.50000001,0.8515624999999999,0.15624999999999997
0.5500000100000001,0.8515625,0.15625000000000003
0.6000000100000001,0.8515625,0.15625000000000003
0.6500000100000001,0.8515625,0.15625
0.7000000100000001,0.8515625,0.15624999999999997
0.75000001,0.8515625,0.15624999999999997
0.8000000100000001,0.8515625,0.15625
0.8500000100000001,0.8515624999999999,0.15625
0.9000000100000001,0.8515625,0.15625
0.9500000100000001,0.8515625,0.15625


==> range64.csv <==
x,Range 64,bs
1e-08,1.1201485627942986e-08,0.04012611270728242
0.050000010000000004,8.68238867176574e-05,0.04018335760871008
0.10000001,0.0014945045531294943,0.03996457680874091
0.15000001000000002,0.007716637815602723,0.038781383057985286
0.20000001,0.024614151056648437,0.034950741915864184
0.25000001,0.05949109485977844,0.03179109810806663
0.30000001000000004,0.11856106071905603,0.032411834657810314
0.35000001000000003,0.23433405274834707,0.04176442626895579
0.40000001,0.302795218832116,0.025695278957376985
0.45000001,0.4718833372794342,0.03813930707730319
0.50000001,0.564705947031828,0.025374555327614717
0.5500000100000001,0.6110414940898727,0.017472252175335296
0.6000000100000001,0.6899183700204816,0.012400266456802405
0.6500000100000001,0.7539717486612812,0.009033593910834168
0.7000000100000001,0.8047640671207088,0.006731772700666212
0.75000001,0.8445279543798127,0.005116608512763998
0.8000000100000001,0.8754974426538521,0.003957064912995425
0.8500000100000001,0.8996159354129254,0.0031076180754402603
0.9000000100000001,0.9184595097683205,0.0024740543068746796
0.9500000100000001,0.9332592297848467,0.0019938563247599832


==> range8.csv <==
x,Range 8,bs
1e-08,0.06480207682450023,0.276337906212392
0.050000010000000004,0.0848277294781945,0.33087636431458034
0.10000001,0.09141104646637388,0.4223592500252785
0.15000001000000002,0.10334566567173686,0.37824983125423906
0.20000001,0.1343516014760745,0.49499386533881906
0.25000001,0.17464449378632163,0.33253310090395655
0.30000001000000004,0.3949086543113185,0.423393811189017
0.35000001000000003,0.3149576897036187,0.49003804033159404
0.40000001,0.5204903297788603,0.44054199723727794
0.45000001,0.5725528937798513,0.38873276422114755
0.50000001,0.5756191397755648,0.3808290850834035
0.5500000100000001,0.5875087304017508,0.3847011095691457
0.6000000100000001,0.6327368396232449,0.3314884329600081
0.6500000100000001,0.6769838799021859,0.281959216768617
0.7000000100000001,0.7158581136541198,0.24053908561658424
0.75000001,0.7490274934370493,0.20723537640515077
0.8000000100000001,0.7873178251646991,0.16982155557149556
0.8500000100000001,0.820640339850141,0.1385076591449201
0.9000000100000001,0.8485271602473715,0.1134785304335819
0.9500000100000001,0.8717462339581816,0.09349185450619348


==> signal_stuff.csv <==
x,Log-likelihood,W0,W1
0,-0.10536051565782628,0.00228365826052117,0.002055292434469053
1,-0.10536051565782628,0.017127436953908764,0.015414693258517888
2,-0.10536051565782628,0.05994602933868102,0.053951426404812916
3,-0.10536051565782628,0.12988306356714205,0.11689475721042784
4,-0.10536051565782628,0.19482459535071242,0.17534213581564118
5,-0.10536051565782628,0.21430705488578344,0.1928763493972051
6,-0.10536051565782628,0.17858921240481998,0.16073029116433799
7,-0.10536051565782628,0.11480735083166997,0.10332661574850298
8,0.13877371915240083,0.05740367541583496,0.06594902215996575
9,0.43174103186015195,0.02232365155060249,0.03437700068125653
10,1.1095920884330315,0.006697095465180724,0.020313100204376936
11,2.330757686992234,0.00152206715117744,0.015655574721773983
12,4.046805469531885,0.0002536778585295741,0.014514024358390902
13,6.192276721429797,2.9270522138027777e-05,0.01431205775563851
14,8.829623414985784,2.0907515812876905e-06,0.014287595962137445
15,12.230693478540969,6.969171937625631e-08,0.014285777008261724

